StrassenNets: Deep Learning with a Multiplication Budget

A large fraction of the arithmetic operations required to evaluate deep neural networks (DNNs) consists of matrix multiplications, in both convolution and fully connected layers. We perform end-to-end learning of low-cost approximations of matrix multiplications in DNN layers by casting matrix multiplications as 2-layer sum-product networks (SPNs) (arithmetic circuits) and learning their (ternary) edge weights from data. The SPNs disentangle multiplication and addition operations and enable us to impose a budget on the number of multiplication operations. Combining our method with knowledge distillation and applying it to image classification DNNs (trained on ImageNet) and language modeling DNNs (using LSTMs), we obtain a first-of-a-kind reduction in number of multiplications (over 99.5%) while maintaining the predictive performance of the full-precision models. Finally, we demonstrate that the proposed framework is able to rediscover Strassen's matrix multiplication algorithm, learning to multiply $2 \times 2$ matrices using only 7 multiplications instead of 8.

==> add.txt <==
12656982504
8438987240
4220991976
2112994344
1058495528
7058545128
4706695656
2354846184
1179921448
590959080
5113723368
3410147816
1707572264
855784488
429890600
1816558056
1816558056
1816558056
1816558056
1816558056
3640054248
5466034152
9132896232


==> add_dist.txt <==
8438987240
4706695656
2354846184


==> add_lm.txt <==
366672115
275325941
183985941
92645941
46975941
24140941
12712141
20573741
27831115


==> color.txt <==
0
1
2
3
4
0
1
2
3
4
0
1
2
3
4
BWN
TWN
TTQ
FP
ABC-1
ABC-2
ABC-3
ABC-5


==> color_dist.txt <==
0
0
1


==> color_lm.txt <==
0
1
2
3
4
5
6
FP
TWN


==> mul.txt <==
17897984
12930560
7963136
4968424
3726568
6721280
5479424
4237568
3105640
2795176
17897984
12930560
7963136
4968424
3726568
122690560
4968424
242385408
1816557056
5479424
7963136
10446848
15414272


==> mul_dist.txt <==
12930560
5479424
4237568


==> mul_lm.txt <==
164000
130400
96800
63200
46400
38000
33792
20556300
52200


==> ppw_lm.txt <==
83.118 0.4974635665
82.65 0.246069096
82.88 0.2491987159
82.68 0.09669539803
83.424 0.255792885
85.436 0.6256436686
89.192 1.074578987
80.094 0.2597691283
92.234 2.403857317


==> ppw_lm_dist.txt <==
77.288 0.4759936974
76.744 0.4935382457
76.492 0.2270902904
77.688 0.4030756753
79.108 0.2900344807
81.144 0.3762047315
86.288 0.8501294019


==> space.txt <==
164.5444336
115.0124512
65.48046875
27.97338867
15.59039307
345.7866211
235.8405762
125.8945313
58.18041992
30.69390869
70.25537109
52.15307617
34.05078125
12.25854492
7.732971191
27.37509918
23.56796265
38.51411438
356.7355957
27.09702301
38.24555969
49.39409637
71.69116974


==> space_dist.txt <==
115.0124512
235.8405762
125.8945313


==> space_lm.txt <==
701.94
526.7
351.45
176.21
88.59
44.78
22.85
591.06
37.56


==> top1.txt <==
67.9
67.6
67.0
64.7
62.2
68.2
68.0 
67.1
64.1
61.8
67.4
67.2
65.6
62.6
58.9
60.8
61.8
66.6
69.6
62.8
63.7
66.2
68.3


==> top1_dist.txt <==
68.6
70.4
69.4


==> top5.txt <==
88.1
87.9
87.5
86
84.1
88.2
88.0
87.5
85.6
83.9
87.8
87.6
86.6
84.5
81.8
83
84.2
87.2
89.2
84.4
85.2
86.7
87.9


==> top5_dist.txt <==
88.7
89.4
89.0

